The Effects of iBGP Convergence

Analyzing violations of forwarding properties is a classic networking problem. However, existing work is either tailored to the steady state -- and not to transient states during iBGP convergence -- or does analyze transient violations but with inaccurate proxies, like control-plane convergence, or without precise control over the different impact factors. We address this gap with a measurement framework that controllably and accurately measures transient violation times in realistic network deployments. The framework relies on a programmable switch to flexibly emulate diverse topologies and gain traffic visibility at all links -- enabling accurately inferring violation times of any forwarding property. Using the framework, we analyze 50 network scenarios on a topology with 12 real routers, and show how factors like the network configuration and BGP event affect transient violation times. Further, we shed light on less-known aspects of BGP convergence, including that transient violations can start before the trigger event, or that keeping a backup route advertised at all times can increase violation times.

==> data/prefixes_Abilene_ExtLosAngelesKansasCity_FullMesh_Prefix1__PhysicalExternalWithdrawAllPrefixesAtLosAngeles.csv <==
num_prefixes,q0,q1,q5,q10,q25,q45,q50,q55,q75,q90,q95,q99,q100,avg
1,0.035,0.035,0.037,0.037,0.039,0.043,0.045,0.046,0.051,0.056,0.058,0.06,0.065,0.0456713286713285
2,0.035,0.036,0.037,0.037,0.039,0.043,0.045,0.047,0.051,0.056,0.058,0.06,0.069,0.04572727272727257
5,0.036,0.037,0.038,0.039,0.04,0.044,0.046,0.048,0.052,0.058,0.059,0.061,0.066,0.04690710227272744
10,0.037,0.038,0.039,0.04,0.043,0.047,0.049,0.05,0.055,0.061,0.062,0.068,0.08,0.04937878787878787
25,0.035,0.039,0.041,0.042,0.045,0.05,0.052,0.053,0.057,0.064,0.065,0.068,0.071,0.05193545454545466
50,0.035,0.043,0.045,0.047,0.051,0.055,0.057,0.058,0.063,0.069,0.071,1.826,3.231,0.08754575757575862
100,0.039,0.048,0.051,0.054,0.059,0.065,0.066,0.067,0.074,0.082,0.101,4.323,12.318,0.18640527859237405
250,0.053,0.064,0.069,0.072,0.081,0.091,0.093,0.095,0.104,0.112,0.116,0.124,0.137,0.09254939393939601
500,0.058,0.083,0.092,0.097,0.111,0.129,0.133,0.137,0.151,0.167,0.187,9.125,38.262,0.36897666666666734
1000,0.086,0.112,0.134,0.147,0.172,0.199,0.205,0.211,0.236,0.261,0.28,0.502,5.281,0.22978271728271815
2500,0.102,0.141,0.228,0.264,0.318,0.374,0.387,0.4,0.456,0.511,0.544,2.171,7.724,0.429490800865801
5000,0.095,0.16,0.217,0.301,0.562,0.724,0.754,0.784,0.892,0.995,1.101,3.431,7.785,0.7736585026737962
10000,0.097,0.159,0.218,0.366,1.0,1.268,1.328,1.384,1.609,1.783,1.886,4.931,10.204,1.3068139184952985
25000,0.102,0.171,0.411,0.911,1.969,2.735,2.963,3.235,4.175,4.933,5.311,9.877,13.781,3.1020069044879275
50000,0.122,0.234,0.946,1.716,3.904,5.857,6.429,7.055,10.332,16.595,22.042,54.052,72.117,8.599804789833817
100000,0.117,0.526,1.577,2.748,7.272,13.954,15.822,17.55,28.526,41.806,44.945,76.702,101.515,19.498699656946823
250000,0.02,0.02,2.945,6.346,21.763,50.717,62.485,70.267,107.135,137.487,149.641,183.469,214.684,67.09799208754194
500000,0.164,2.196,8.956,16.536,52.943,115.328,134.68,152.883,219.117,297.285,322.541,351.954,400.282,143.83798747474742
1000000,1.534,3.654,14.572,30.087,94.859,203.147,232.284,277.54,497.422,686.649,774.088,868.2,927.951,308.3537669696967

